Credit Information in Earnings Calls

We develop a novel technique to extract credit-relevant information from the text of quarterly earnings calls. This information is not spanned by fundamental or market variables and forecasts future credit spread changes. One reason for such forecastability is that our text-based measure predicts future credit spread risk and firm profitability. More firm- and call-level complexity increase the forecasting power of our measure for spread changes. Out-of-sample portfolio tests show the information in our measure is valuable for investors. Both results suggest that investors do not fully internalize the credit-relevant information contained in earnings calls.

==> support/2021-10-20_All_LassoCoefs_mode1_sec1.00_selec1000_top1000_from5000.csv <==
IG_FS_words,IG_coef,HY_FS_words,HY_coef
invest_grade,0.3158936923452145,matur,0.7221594362721601
_num_._mln_,0.02983624275501194,amend,1.0440390710306477
growth,-0.01974051447641247,growth,-0.09961072865889888
coven,0.5099347116441401,net.loss,1.4130665319594078
_num_._bln_,-0.05085784931764591,game,0.32913313865094423
loan,0.10255275341430328,liquid,0.31990441617796744
missouri,0.1728476271220139,transform,0.4061111646138098
suppli,0.09236108403398055,share_repurchas,-0.3840356849654007
chief.oper,0.36075525868481517,reduct,0.22214614712211558
train,-0.11762637909897287,atlant,0.8913538806129995
price.environ,0.12976488732929523,earn._num_,-0.5670083036685571
pound,0.194685029539881,airlin,0.4999437445583314
sale._num_,-0.04384864629727299,strong.balanc_sheet,-0.9596100524797481
year.year.basi,0.13606263323266798,factor.caus,0.66771074869219
report.form,0.42909556399444043,oper.rate,-0.4549155664960278
quarter.increas._num_,-0.13687852249918947,averag,-0.14895242040778
weather,-0.03814490428937767,trend,0.14183560052544103
worldwid,-0.09435243856668821,cash,0.16780852792416218
loss._num_._num_,0.2104856132472315,pandem,-0.5829740464634037
vendor,0.23497031185292122,freight,0.5398272827041826
current.quarter,0.29860127346381554,extend,-0.32177017913055006
impact,-0.02185800081548387,fresh,1.0652049677423305
adjust.oper.margin,0.16795810744621648,repres,0.27631938942672635
softwar,0.05064694098614393,share,-0.11479551848948896
investor.relat,-0.22777804544533478,mail,0.5138138028935891
list,0.146336378029169,user,-0.564026075453625
ford,0.09127349018630475,hill,1.12789593232044
_mln_.cash,0.17253911513282635,bundl,0.7336659413229785
realize,-0.1053541451083495,residenti,-0.5991093574624965
ratio._num_._num_,-0.1510517854706744,network,0.19494760051973437
liquid,0.059267594197014335,trail._num_,0.7984804921250374
gas,-0.029321132828270705,truck,0.21096471900608085
net.interest_expens,-0.16842960906272608,licens,0.359207790557018
reduc,0.05385657113534857,solar,0.3294418179356232
instrument,0.14368043182462564,invest_grade,-0.5006215067981398
diversifi,0.0867516494177689,matur._num_,-0.44458412637676586
_num_.capit.expenditur,0.2771257012088885,_num_.present,-0.8347037512195935
pennsylvania,0.18893700632289914,oblig,0.4965958691905205
mobil,0.07257608284522875,debt.expens,0.4700802492545421
leas,0.04932606780822337,chairman,0.6106441548280964
suppli.chain,-0.11434278814477963,great,-0.19474935490181375
truck,-0.08082420612134211,make.invest,0.6753038968903893
file.sec,-0.3154752616442733,net.debt,-0.5083853344913111
credit_rate,-0.07173597177623059,jeff,0.30279994284194206
roll,0.11841240098962752,repurchas,0.14842262506316511
year.quarter,-0.08673592942646825,incom,-0.11644499716854394
servic.busi,0.13929038126717855,long.term.sharehold,-1.202898655987516
recycl,-0.09617856435756827,_num_.reduc,0.7594705204905893
jay,-0.10798738752432879,revenu.expect,-1.627694238361024
mass,0.1865191309185214,load,-0.24940488626651433
replay,0.20902617944503415,behavior,-0.2629894990929053
houston,-0.10022906012473189,ad,0.1723501668433831
vehicl,0.08809870267380206,improv.perform,0.6162149678737285
gather,0.11605370804119418,downtim,-0.4980130714951093
virginia,-0.14232547522429953,cabl,-0.441370615731792
refinanc,0.1801849699905541,phone,0.391601342129742
file.secur.exchang,-0.36954239071364436,veri.signific,0.7792718461264689
cancel,0.20190478799222156,unit.cost,-0.3737256377823991
price.increas,0.0866055643667645,tax.rate,-0.16061651038930516
earn._num_._mln_,-0.14443567440529895,deal,-0.2261750942782275
canada,-0.05315157070621866,break,0.39139293847070517
percentag.sale,0.11587948211949763,novemb._num_._num_,-0.7321735280445314
extens,0.12403899392331388,bell,-0.5075718117715761
advanc,-0.050630037530255155,tim,-0.4077831479765823
mail,0.0754649291855546,_num_.basi_point.prior,-0.40584467799850515
signific.improv,0.15645552029429607,craig,-0.7365775426838196
fashion,0.18739850260856641,divers,0.5364431242712981
benefit,-0.03340152263329506,workforc,-0.563235384732587
today.discuss,0.292119412387467,peter,0.500604154293588
team.work,-0.1321187169266984,_num_._num_.line,0.2709475785952953
commod.cost,-0.1254992221483099,oper.cost,-0.35881735506930573
gain,0.007974477235901875,entertain,0.5959801280697598
year.basi,0.0,challeng,0.19982630260041123
declin_neg,0.16626656000376988,basi_point.year.year,-0.3083152041013388
eog,-0.09329371600011632,dividend,-0.1942356658465614
crop,-0.09682650707852994,automot,-0.19661110034591178
adjust.basi,-0.06471998803707041,appendix,0.7740401340636001
_bln_.sharehold,-0.15591431470797573,financ,0.2446204095880831
fulli.dilut,0.2182891310819014,tell,-0.2697127369599767
capit._num_,0.18286642001554881,tri,0.11575589348490192
_num_._num_._mln_,-0.0008921785163790159,continu.evalu,0.6764664244304452
reduct._num_._num_,0.1362631122863246,loss._num_,-0.22388281723094766
gold,-0.042334065548964926,turnaround,0.32939021224883386
april._num_._num_,0.14766970225474182,excit,-0.1989655076494054
reliabl,-0.05138238037838034,cfo,0.29448202622981756
depreci.expens,0.09082652495154903,april._num_,-0.4445952269376822
adjust.ebitda,0.05258815518200914,offset.declin,-0.6500466488270933
oper.incom,0.040537754792334874,improv.gross.margin,0.4287689971773918
slide.present,0.17112380033962307,nick,0.5947752566729076
basi_point.compar,-0.15756222270404788,report.revenu,0.9001049528980977
search,-0.10776316160083849,foundat,-0.470804870203269
food,-0.055576891783009744,growth.rate._num_,0.38571094818047846
_num_.growth,0.05106860722583995,play,-0.1791670482743364
provid,-0.018456427615975515,high.qualiti,0.0
involv,0.1218679306592956,comment_neg,0.4666538384356197
restrict,0.12207509858067363,gaap.ep,-0.8482910081471208
resin,0.09268235081593507,reconcili,0.4347452794440325
export,-0.07542224344393046,debt.matur,0.013651472020791906
homebuild,-0.11025499712761005,print,0.2723958070467261
busi.plan,0.12714388250654288,educ,-0.3173914070723983
surfac,0.12351977877833532,incom.tax.rate,-0.9919728003143038
revenu._num_,-0.024101996121461435,folk,-0.20791154393043654
ge,0.04868000106107584,ip,0.26198623949618094
long.term.debt,-0.13968482350891856,gaap.dilut,-0.49985420442921985
north.america,-0.03416267960564477,quarter.tax,0.9865838638882186
market,0.011074160608118442,unfavor.impact,-0.5258114743718603
countri,-0.05961980970486737,assort,0.3692552640440055
drug,-0.0656615571611854,_mln_.share_repurchas,0.0317101414027544
sg,0.03788839233633412,announc._num_,-0.3584082931349272
quarter.includ,-0.13606939356932737,box,-0.2696588171078181
crisi,0.09273662243494539,age,0.5212423458991056
pandem,-0.04406349291009606,_num_.current,0.5895035764676135
busi.oper,0.11065254941177911,nuclear,-0.6285560086546079
report.net,0.13173209899125515,guarante,0.5836574783713953
louisiana,0.15122877844468394,note,-0.07639343324548638
retir,-0.016040661395202598,net.revenu,0.8693006683848559
physic,0.050525193995140966,reduc.debt,0.6397582192998934
fresh,-0.11571554800905462,shutdown,0.26713964757634695
encourag,-0.0861832168846055,affili,-0.41732623023967014
today_neg,0.029427701094970938,let.turn.slide,0.7921967975400273
debt.ebitda,-0.03235563433703507,_bln_.free,-1.3383815958954688
quarter.higher,-0.12138314244175756,_num_._mln_.increment,0.7724738892813442
roe,-0.07940893784568719,hot,-0.3410167036867852
base.growth,0.043535062390214326,pat,0.8224542762860819
oper.quarter,0.12350103034751336,product.busi,-0.5625126796647393
polit,0.18352352777147188,tailwind,-0.4917685239541293
advertis,-0.05240311641925189,purchas._num_,0.6564116756447194
lean,0.12408926455093645,site,-0.2149875794620259
_num_.net.incom,-0.1996089389514352,upgrad,0.4261150740199144
medicar,0.05081231942876819,revenu.decreas,-0.8398807606127239
supplement,-0.11618794942651407,solid.quarter,-0.8882882171621906
capit.market,0.16399650896476986,end._num_,-0.20374954570585072
rental,-0.059807217660220416,busi.plan,1.0021810673931046
outsourc,0.07981401522490426,mass,-0.4388973821774535
_num_.end._num_,0.0318285133064009,ebitda._num_._num_,0.3140398647811276
_mln_.year._num_,-0.06555281321508534,ebitda.growth,-0.3241034559282927
predict,-0.07932239890940375,_mln_.period,-0.42944187449346233
merchant,-0.04116968600086284,transit,-0.309909401176447
produc,0.09113295918644734,_num_.industri,0.9041087325744518
river,-0.10658227459952876,_num_.sequenti,0.486904556348991
unpreced,-0.09438608493021432,_num_.question,-0.587394358996733
room,0.061609114045286316,consum,0.1294960749916555
differ_neg,-0.1669289606219895,broad.base,-0.5534311377072784
balanc_sheet.cash_flow,0.1842595128723839,account._num_,-0.41253160425279684
edg,-0.13570619914760632,organiz,0.20050310574518548
improv.profit,0.11642284601326593,consult,0.6468772875747069
net.earn,-0.052059017453976,_num_.okay,0.4677629951264646
_num_._num_.fiscal,0.07201057519239433,necessarili_neg,0.6279212748508698
parti,0.0992703743654121,togeth,-0.3489810144243475
befor.start,-0.1139349646386334,growth._num_._num_,0.007203811684850471
adjust.dilut,-0.10144954791327206,incorpor,-0.30968131527418263
_num_._num_.negat,0.11627675229519518,et,-0.22385116095835214
pretax,-0.05465416153459589,way_neg,0.4933812816193384
project,-0.019006720935476572,opinion,-0.08872522600739602
ani_neg,0.04721186195792922,fda,-0.6403589847482543
upcom,-0.06306037210261939,arrang,0.3585138579714882
septemb,0.041331061312222556,retir,-0.4441317289584501
date._num_._num_,-0.08738444909837592,entir,0.3486174043594944
pay.debt,0.10692263506221275,pick,-0.18028451509784074
order.rate,0.09204155251638459,held,0.16618916082466242
residenti,-0.060445939594696345,exceed._num_._num_,-0.4594274252136854
econom.condit,0.16970814055600117,joe,0.2222199317090993
basic,0.06780202766648612,predomin,-0.37109848104184007
publish,-0.08114822667929104,long_neg.term_neg,-0.5052805182473818
non.gaap.measur,0.10122809058340318,debt.balanc,0.5300381419993936
law,-0.07809577296238313,good.morn.thank,0.0
assess,0.07629593993327845,compar.sale,-0.5881041338899669
stronger,-0.06374408717530151,quarter.second.quarter,0.6638277486806061
growth.driven,0.06935665919493925,eric,0.5288726346472982
high._num_,0.046891705674702994,dilig,-0.23305160131076327
mention,-0.03609828809837282,florida,0.37312323972486056
loyalti,0.09022959178510227,full_neg,-0.09021066058671229
earn.quarter,0.049205810353495416,new.product,0.22664475312034993
monet,0.06871180588722155,fleet,0.03682901730559673
organ.growth,0.019151389809322808,_num_.north,-0.45782558553708236
strong._num_._num_,-0.05780787134468692,addit.inform,0.6900641656158935
tighten,-0.11705743203630481,like.remind,-0.540955529408832
growth.plan,0.06531239791656727,futur.growth,0.4356943402269254
guest,-0.046587861516840405,whatev,-0.356814371004875
macroeconom,0.07493394851566998,question.look,0.1136614095752454
new.custom,0.09874488509357526,seek,0.7248396827736772
nonrecur,-0.10334896026690736,turn.balanc_sheet,-0.2711026775491043
guarante,-0.09233659164014044,_num_.complet,-0.2579468792671055
quarter.generat,-0.11874595421403168,_num_._num_.exclud,0.275456284165719
futur_neg,0.12870715153790968,continu.provid,-0.464007521529581
analyst,-0.06674149230478582,debt.reduct,-0.25214163683808655
asset.sale,0.03427240263089078,commod.price,0.5207249755180275
appropri,-0.049026945727177355,term.valu,-0.1679045130138798
ratio,0.004073124513534844,quit.frank,0.6782793874660096
fiscal.quarter,0.12213843363948856,sort_neg,-0.27096975456619943
longer.term,-0.06983690186497263,either_neg,0.3074681081475941
account._num_._num_,0.07289173820701252,_num_.despit,0.738303075005128
disposit,-0.06763401094143738,_num_.probabl,-0.8157755900478407
_num_.recent,-0.05351149139743988,high.margin,0.3062798255405293
feder,0.034937095904955556,success,-0.12657181169952209
higher.volum,0.0840447489352284,addit,0.11976001606138424
driven.higher,-0.10097970718494909,offset,-0.10883080673701319
term.loan,0.0,factor.caus.actual,-0.0
account.payabl,0.08987382392554753,result.differ.materi,0.5896115191401383
public_neg,-0.13760499679574104,file.sec,-0.8882101524536817
approach._num_,0.06486146218971231,equat,-0.4934713361854429
incom.continu,0.1591616459030491,remain.commit,0.45151850305994917
rose,-0.04557773281979212,yes._num_,0.6406936679110722
air,-0.04595265306952008,increment._num_,-0.0542778428375775
televis,0.0881693141157892,spot,-0.373686946024178
id,0.08246705804107644,turn.page,0.4239386217254239
veri.pleas,-0.10794220581981724,govern,-0.2986084883392045
apparel,0.058996123568835074,payment,0.2591737406994818
commerc,-0.05056686758092897,guid,-0.2120861350867002
quarter.decreas,-0.06377738678748879,non.gaap.oper,0.3711323214477112
spent._num_._num_,0.10289095581554869,approxim._mln_,-0.25933582908412584
volum_neg,-0.02993725173729304,_mln_.versus,0.199411683598098
posit_neg,0.043058671232092796,tax.payment,-0.5674069652511562
compar.prior.year,0.08209865342262425,impress,0.3156058514051454
park,-0.12364835315932574,mid.teen,-0.3671862197544017
account.receiv,-0.0,target._num_._num_,0.459156775308852
busi.servic,0.11004908721782013,result.includ,0.5075969960737103
net.cash,-0.06556471182122432,divis,-0.2881165319800249
cash._num_,0.12539968549146885,_num_._num_.averag,0.18013238767826809
nucor,-0.046660059621606284,set,-0.13660094059023375
burn,0.1023489031707718,debt._num_._bln_,-0.9146785268630134
told,-0.046462025881053456,quarter._num_._bln_,0.1327309207507751
anniversari,0.06618134908510595,_mln_.year.ago,-0.5876996861456192
clear_neg,-0.1161609730462039,increas.oper,0.5084977742445507
time_neg,0.06851991706797315,year.term,-0.5196322505841461
serv,-0.0539654371159194,unfortun,0.8354214050425041
auction,0.03457528556612479,provid.oper,-0.8646659886790957
think.time,-0.0,_num_._num_.rang,0.1971244082245583
oper.offic,0.0,vendor,0.32513778412116473
_bln_.end,0.12746198774163614,floor,-0.42599737264038035
_bln_._bln_,-0.11827761450986662,conduct,0.4734413308261076
corpor.expens,-0.10235902530807847,accept,-0.1642769608702045
presid.ceo,0.11441410926917792,time.year,-0.11637999128800615
macro,0.04335389429486299,well_neg,0.03723614245733773
applianc,-0.05427553778576198,therefor,-0.35021948031653627
rick,0.06600517608047798,run._num_._num_,-0.3722926438296994
term.contract,0.12132198063572505,dramat,0.1748510662461616
monitor,-0.0881786977844995,oil.gas,-0.175501334959423
_num_.share.quarter,-0.05385956249680157,longer_neg,-0.43338403989426155
incom.tax,0.05394020290537116,plan._num_._num_,0.4021644644472295
rate.approxim._num_,-0.018824708365871284,gear,0.43663473866123725
store,0.02431117901068494,_mln_.ton,0.20390414935398268
mexico,-0.06479532728405824,basi_point.improv,0.1252074966073372
divestitur,0.03555677818637695,expand,-0.2063855170541293
_bln_.share_repurchas,-0.19769976496071814,support,0.0966525727522152
expens.relat,-0.0,improv.product,-0.46659144343343
frame,-0.06775799642500668,modern,-0.38748537327831045
earli,0.020583878583002417,strateg.invest,-0.8600377672265996
oper.revenu,-0.10731842597379257,look.quarter,0.5792819937537222
_bln_._num_,0.034952482241314024,forward._num_._num_,-0.37332041502556806
dollar,-0.03892073953704985,locat,0.15633740738833107
regular,0.1398896601103824,live,-0.12674836928213926
impact.higher,0.06622804951066677,trail._num_._num_,-0.0
excess,-0.036700401494227194,drop,-0.20959806483434948
year.growth,0.028994019271072986,gasolin,0.3129385021710873
san,0.013875976139608262,certain_neg,0.3227843925754166
result.differ.materi,-0.0,year.gross,-0.5564460768883783
statement,0.07149581809890368,quarter.primarili,0.6661913394060013
_num_.year._num_,-0.07946332213883325,mayb._num_,-0.41525975048109853
repres._num_._num_,0.1288975058668409,question,0.010169432559762166
prior.quarter,-0.033688193057158936,advantag,-0.2215488016508248
taken,0.04825419274091929,_num_._num_.busi,0.48865187693285794
financi.posit,-0.0709965734790535,busi.segment,-0.1776552283832546
bought,-0.03559701928629054,sustain.growth,0.5980720256893398
plan,-0.02171123462142178,believ_neg,-0.3996849489312021
shut,0.062406772185732484,quarter.perform,0.2829974572709579
strateg.plan,0.12330689680666199,growth.invest,0.20599726881655672
_num_._mln_.lower,-0.1033777405405483,end.fiscal,0.19750812723675057
oper_neg,-0.07301413038868705,meet,-0.09816252464643108
main,0.06757338885115227,point.time,0.15213066098010725
_num_.come,-0.0732424447321977,margin.improv,-0.20528498673102094
rang._num_._mln_,0.09976626799234403,near.term,-0.1674020524276907
averag.price._num_,0.1529758863355283,line.item,0.4146972403036805
cold,0.028401690480777966,okay.help,0.23276778425302824
ani.thought,0.14636423059762824,_num_._mln_.dividend,-0.8101976972221466
payment._num_,-0.08536714639597792,devic,0.18011952659983935
payment,0.026167147331382232,thank.join.today,0.32780855289748123
result.includ,-0.1108703137362651,quarter.basi,0.3393216054167899
india,0.028465493207206007,share.count,0.026086148788892646
america._num_,-0.06789066375168347,rang,-0.06364159833798193
great.job,0.05888406987284199,year.versus,0.5042707396895311
assum._num_,0.1245743027560274,basic,-0.12172809055954957
nice,-0.03754153688897049,import.note,0.5915368361824226
trend.continu,0.014722118818203508,smaller,0.407930902966539
gain.sale,-0.030877190614457373,saw.quarter,-0.381564085021038
realli.look,0.022419663855308445,space,-0.19508019385312064
healthi,-0.04604558467644364,macro,0.42962126801679645
incred,0.005894567502635199,equiti_neg,0.5843376624728119
sport,-0.06882629347264306,left,-0.40765617439986584
product.growth,-0.10881915769657259,reduct._num_._num_,0.5856753539493146
shale,0.034478842209400264,nutrit,-0.43307124531582086
merger,-0.018671171688111502,facil,-0.04766159279105878
stori,0.05794196876749323,flexibl,0.2108315370104335
sale.volum,-0.07499378795057073,captur,-0.32846242167967177
sale._num_._bln_,0.01671604112142233,shale,0.31252068651289017
_num_.versus.year,-0.1584844212852477,discoveri,-0.14776204127271833
catalyst,-0.09568986861395108,beat,0.4601673170111639
_num_._num_.price,0.04548751263387016,adjust.net.incom,0.14394402506742354
securit,-0.09907483190333434,loyalti,-0.35127604056857287
financ,0.06653683580813811,driven._num_._num_,0.0
inventori.level,0.019556775664090958,oper.incom.margin,-0.6887307925612322
balanc_sheet,-0.016761826244333023,end.quarter,0.1374450097124245
capit_neg,0.11888006085203226,sequenti._num_._num_,-0.4460227021516428
depreci,-0.031168071291132693,_num_._bln_.cash,-0.0
like.said,0.10412982913146583,_num_.margin,0.4062125965918053
optim,-0.02502083165510071,dri,-0.436285212515267
continu.benefit,0.05413227358392379,hold,0.26057288866066514
_mln_._mln_,0.0759617123536759,busi.model,-0.3624257345758876
remaind,-0.06441914909376023,model,0.13587257638898617
regard,0.02893444038628247,expect.total,-0.33506400821191495
market._num_._num_,-0.08272491419362848,quarter.continu,-0.33691687774004137
year.dure,0.0664933438289951,good.growth,0.56124122544384
confid.abil,0.06947908384700029,player,-0.17346716648833785
pattern,-0.057268898275633084,decid,-0.28799190783633044
increment._num_,-0.0,constrain,0.12791049438140314
grid,0.06655261055275621,yes.look,-0.47436340467178545
australia,0.06461731427998299,instruct,-0.12861347439057855
award,-0.04566608881005281,delta,0.3572442426753241
growth.busi,0.03262100966481824,act,0.3567369190530544
coupl.year,-0.03203127516376861,statement.mean,-1.3027494044564998
downtim,0.018687377639191982,compens.expens,0.29838053990414565
wood,-0.14555996835005747,observ,0.8566051872756678
subject.risk,-0.27164981103141433,benefit.cost,-0.36130268218400846
confer,0.07057403305826411,trust,-0.2105603086565722
gulf.coast,-0.10756573417368215,credit,0.13224606164686503
turnaround,0.08245954665396572,_num_.unit,-0.33586395723458906
peak,0.048298351252365736,appeal,-0.34540489896713306
argentina,-0.0508411408498806,year.growth,0.04669538587181865
januari,-0.020942920683982437,_num_.know,0.26376217887051595
matt,-0.11283939168904865,ex,-0.3007887929062204
price.pressur,0.0298198609697224,inventori._num_,-0.08964348599201376
cash_flow.generat,0.10631796098414331,high.growth,0.4197639087168304
evolut,-0.03445399480173595,leader,-0.48316517499461537
growth.continu,0.04928523433643682,independ,0.10302311989751686
review.financi,-0.0,food,-0.21431043838360614
spirit,0.07874088294725134,_num_.abov,-0.5980512641268697
expect.increas,-0.030806278752983002,posit.compani,-0.4000240644935067
world,-0.03489725629230362,_num_.hour,0.0
capabl,0.030648112548861833,cash._num_,0.28785792045224323
platform,-0.03812079207535558,compani.continu,0.0820147403956436
close._num_,0.057748350653805146,matur._num_._num_,-0.15021886905255452
temporari,-0.05255439303031732,focus.execut,0.6739438282414106
cap,0.06655775667666272,paid,0.24922391606043942
essenti,-0.0696776319204331,securit,-0.35092305207379726
rebound,0.0341031244055253,event,-0.21195704159192325
link,0.10025547055659234,lost,0.2872245814030658
upsid,-0.02296197169549391,peopl_neg,-0.29305767262718574
stack,0.058874812344253985,start_neg,0.2667163715248034
pad,-0.07124016787066001,somewhat,-0.2186839705827111
midstream,0.03264517525960591,special,0.13377396871051356
transact,-0.02034844012927453,anoth.strong,-0.41576953169565184
chemic,-0.05144822607187076,strip,0.26562553651727755
function,0.04642114913568436,avail.websit,-0.730772120676229
import.note,0.08833747512556729,year.plan,-0.09922293868498365
risk.factor,-0.2775884780915003,loss._num_._num_,-0.0
non.gaap.financi,0.013083301235511468,_num_._mln_.higher,0.2364265148024576
forward_neg.look_neg,-0.15416525541693674,discretionari,-0.2330053888132624
uncertainti,0.07449451529611029,refin.product,-0.5269864095711321
implement,-0.03447689923189872,partner,0.19916520709082683
colorado,0.07449710540438503,principl,-0.37073898678529404
lag,-0.05451524820234711,avail,0.21848005586755587
potenti_neg,0.03354766792917446,us_neg,-0.10421840325232469
impact.currenc,0.09521582041845134,expenditur._num_._num_,-0.39941349890518374
percent,-0.07513105752400494,gain.sale,-0.3032309472943207
low._num_._num_,0.08755879711204023,minus._num_,-0.3990504981398643
number._num_,0.020553354839856784,instrument,0.08991090797681635
comment,-0.009886931285878562,exchang_rate,0.3234461421766541
mainten,0.06432801671064696,corpor.expens,-0.21387785339085014
growth.quarter,0.010454100913162553,ration,0.5744450264335027
cash.return,-0.05723725752145412,year.signific,0.5473359185841092
reason,0.03294501979088017,generat.signific,-0.33846231662089526
environment,-0.060147820948177465,deferr,-0.2702781943195925
day,-0.00993676059757753,report.basi,-0.4538765256963982
margin._num_._num_,-0.0418737173599196,recal,0.05486312829394443
research,0.08781191368701556,mean.look,-0.20058209150789091
cost.quarter,0.06605537589445344,composit,-0.15923278064729532
floor,0.04135236378909298,year.know,0.3238958445820412
assist,-0.05678987348056341,veri.close,-0.260582928888452
constant.dollar,0.07869169727879187,understood,0.2707778770651198
rate.higher,-0.0,natur,-0.2084217177575182
august,0.08304295386454126,natur.gas.price,0.9007270799042145
impair.charg,0.08185114560233676,term.loan,0.01215275643102319
fewer,-0.05722750543211058,veri.nice,-0.26261791872205004
far,0.046693990038177154,tier._num_,0.40366046740187134
vice.presid,-0.16495095493622292,asp,0.17951231085572275
year.ago.quarter,-0.08775571218507634,year.year.increas,-0.3563356880052377
_num_.revenu._num_,0.12784319536865205,easier,-0.3336428962528995
_num_._num_.megawatt,0.05425863262220784,number_neg,0.19051790623682546
rang_neg,-0.03478640688254574,one_neg,-0.3464436824103157
cash.dividend,0.017161413844151513,enrol,0.28790670175058763
equival.day,0.07600920197436549,premium,-0.1619426893101327
add,-0.02239449126804438,oblig_neg,-0.16578561178156678
purchas._num_,-0.010596727127483368,undertak,0.5116153656307278
becam,0.02501465122698911,frank,0.160472000195479
social,-0.1285048451707467,share.gain,-0.4717044096389262
procur,0.04628269067283973,presid.chief.execut,-0.9343334396553539
territori,-0.0925931986757353,forward.look,0.45124295409780024
_num_._mln_.cash,0.0,recur,-0.2346630897943538
debt.matur,0.21704892144972515,ground,0.3426288031820917
matur._num_._num_,-0.0,client,0.06262157962450927
year.decreas,0.03945412186356017,repatri,-0.20597971692785735
divers,0.0,pull,0.24115065390783322
high.valu,0.07648975684293838,develop.market,-0.19374423094337462
environ,0.0,introduct,0.2167275662176195
uk,0.031180110052943816,provid._num_._num_,-0.6881388369483282
hard,0.029681761792730608,said.think,0.4879129590340617
guidanc._num_._num_,-0.046430467238845606,provid._num_,0.16414254362953673
comfort,0.05247779681964781,_mln_.quarter._num_,0.18435215293189355
landscap,-0.022177518358931787,account,-0.0850916397859554
licens,0.05269429049642845,strong.growth,0.13682530790642816
distributor,-0.07046869223365615,_num_._num_.volum,0.2638445146158807
think.busi,0.07082299792200063,capac,-0.06760702226716152
plenti,-0.06377452269014279,invest.capit,0.05298886931046252
year.year.comparison,0.012494221983298063,builder,-0.18661353284384327
relat._num_,-0.08085478601183951,lot_neg,0.2079453451053145
minimum,0.08275629490714034,opportun.continu,-0.3679056282891614
record.quarter,0.09337883651066438,veri.larg,-0.3182384248451698
high.level,-0.045102895115837066,clean,0.39602414576124795
growth.rate,0.020534433532013032,_num_.basi_point.compar,-0.6559913630182084
buyback,-0.05052214791711013,review.financi,0.5589892828455578
result.increas,-0.13568920164980572,sale._num_._num_,-0.3204262006329283
uncertain,0.0,communiti.count,0.27810780999506735
asia,-0.02208763007454353,program,0.05183114225999344
hear,-0.05983609437072515,_num_._num_.addit,-0.25344483084736374
occup,0.09008338624872828,cost_neg,-0.2915292544194875
ani.chang,0.07345710644380261,addit._num_,0.10429247431167742
prior.year.quarter,0.043319402296675046,econom.environ,0.3057911067423547
generic,-0.04737674446818471,primari,-0.19891439251795037
sold,-0.04402946084944766,adjust.free.cash_flow,0.18718715397536662
financi.result,0.011134775197744896,inventori.level,0.2757093123328669
compar.year.ago,0.09427521267481137,due_neg,-0.37029752146005124
disclosur,-0.09257065611488201,specul,0.18159846530527016
sand,0.10370497914884069,navig,-0.29692314097148986
quarter.financi.result,-0.05991638163963743,flat.year,-0.021732965985566004
result.higher,0.01175973643887679,quarter.dividend,-0.5121882635489453
imagin,-0.04848569363892193,_num_._num_.compani,0.07041323771346422
affect,0.04804436634528861,_num_._num_.growth,0.10893497992684817
august._num_,-0.05473160942670049,preserv,0.40141016534798224
continu.drive,0.06202935424525577,mind,-0.21864246835155554
refresh,-0.05991271790581354,exercis,-0.18690703729977334
cost.structur,0.07363463562785176,incom_neg,0.5309744850533925
cost.save,-0.033855570733547335,quarter.year,-0.13312055346705592
quarter._num_._bln_,-0.043987522225599096,year.rate,0.32971519557520534
continu.strengthen,0.005169181252099951,incom._num_._mln_,0.25780369276227194
compar.gaap,-0.0,loss._num_._mln_,-0.0
section,0.06256895690672097,cautious,0.3890909750432441
geograph,-0.040686186434317755,earn._num_._num_,0.0
sequenti.basi,0.12784575592100458,implement,-0.09325931459698349
quarter.improv,-0.0047580449677698065,question.answer,-0.046021457555133
actual.result.differ,-0.26891117540619464,_bln_.quarter,0.4358623042526261
caus.actual,0.23105500372921292,princip,0.31664094798493747
restructur.cost,0.05190257083614618,winter,-0.23559928745762898
expect.complet,-0.02312571780471873,appli,-0.28246495809966804
achiev._num_,0.012513610300369744,criteria,0.2479323638302656
rise,-0.046656238753140095,margin.increas,-0.292533968647901
best.way,-0.04745993678747595,year.compar,0.25023589274290386
cost.capit,0.08869719613126156,sub,-0.2253956567147287
_mln_.result,-0.08400778636314124,_num_._mln_.cubic,0.3574977090616824
quarter.increas,-0.0424468609149777,negat._num_,0.24323534977157765
month,-0.023623683243403765,week,-0.1288732919423051
balanc_neg_sheet_neg,0.0,reflect._num_._num_,0.291694563802346
famili,0.05834627829955184,tax_neg,-0.2757871467963806
us_neg,-0.03549343524643307,valuat.allow,0.4840363274116336
use._num_,0.1092728922176095,slide,-0.015581202211234787
earli.year,0.013470849464871669,integr,0.12534637324106612
tech,-0.0,choos,0.20830437313394573
expertis,0.04843741148416232,custom._num_,-0.3611779717128429
previous.year,-0.06046451237561479,growth.second,-0.41739628304916854
lng,-0.07073071021982981,switch,0.2699666325457414
earli.stage,-0.007889153271131292,bake,-0.33765196631409444
welcom,0.048468558435037466,time._num_._num_,0.21779180169893395
_num_._num_.guidanc,0.02579968296614363,life,-0.0
provid._num_,-0.036137526511159444,absent,-0.0
forma,0.07913599422272044,look.way,-0.5297906549551238
integr,-0.0395779729192061,conclus,0.21910074570872573
themselv,0.02147293141404307,long.term.valu,-0.0
land,-0.006923601385478787,short.term,-0.0
oper.effici,0.050193749635475564,liquid.rich,-0.0
tender,-0.0,signific.higher,0.29128631551687395
_num_._num_.howev,0.10036777285198188,upfront,-0.35319695844148624
_num_.strong,-0.06999992080672865,attent,0.4154390878575907
impact.margin,0.028983295772937186,_num_._num_.respect,-0.21746956595576294
_num_._mln_._num_,-0.0,fix.cost,-0.2722274204005083
messag,-0.03348103917849202,_num_.end,0.20586289042725003
retail.sale,0.0,compar.prior.year,0.1373660381028242
got._num_,0.08589217414949146,_num_._num_.compar,-0.08667938923350733
kind.think,-0.0,oper._num_,0.03550537260994486
northeast,-0.0707053888839043,provid.addit,-0.0
heavi,0.04033936561925674,asset,0.0787003136656999
normal.level,-0.0,price._num_,-0.23663291066648112
pursu,0.07494708197659679,abov._num_,0.14516969342843086
_num_._num_.base,-0.1367600991245076,_num_.commerci,0.3544844023941452
base,0.026965932494097306,describ,-0.15533206253067378
tri_neg,-0.010635474680911904,releas,0.14581950683519498
bad,0.03213280334211579,defer.tax,-0.5463815384959494
analysi,-0.011286558016735532,improv._num_,0.18919446953347474
reflect.impact,-0.021277780961426702,disposit,-0.14703270870887494
_num_.reflect,0.037902159777782184,_bln_.increas,-0.10028143142422964
deal,-0.0301411636279796,sever.year,-0.2496271647273515
run.busi,0.0,say._num_,0.1840150291570751
_num_.consolid,-0.18808563889599278,role,0.2307320086255379
consolid,0.0349542177180896,signific.impact,0.10790126631550968
multiyear,-0.06304920861501151,perform.quarter,-0.29399132895177693
economi,-0.03477879794732347,pivot,-0.2717078753127656
sort,0.016616761082462943,total._num_._num_,0.09397359854236126
prior.period,-0.006284605155035926,exposur,-0.2799800744752323
total.capit,0.03726587646142086,star,-0.23277556217208722
tripl,-0.03678208985577702,rate.second,0.0161244064405481
_num_.dilut.share,-0.06003647649718823,capac._num_,0.4342341997435649
natur.gas.price,0.02285863682162109,snp,-0.44047658245645643
test,-0.02170462095187177,math,0.0762210929688617
busi.includ,0.012262095972709504,club,-0.3977609800443415
necessarili,-0.09460179882471584,whi,-0.15806217324272728
board.director,0.05715530437115841,way.look,0.412447621925995
observ,0.013119463030252888,event_neg,-0.2920543855448927
year.addit,-0.08526964243358652,spend,0.09526419921445423
turn.balanc_sheet,0.03424341401934119,way.think,-0.31545247864480286
_num_.report,0.05251373971814087,year.ep,0.3224639919772981
discret,-0.020566606096885983,altern,0.03881725915573094
remaind._num_,0.011615021703884775,_num_._num_.note,-0.20019860989553626
squar,0.07662396865801767,old,0.1281076956429229
open,-0.05286359437950335,safe,-0.2693506400677286
focus.execut,0.00798695335505847,crisi,0.009947625736813329
long.term.valu,-0.019079474913493606,aviat,-0.15927328028464274
euro,-0.04485523092133921,sell_neg,0.26209556222602576
_num_._num_.close,0.017346746812303974,earli,-0.0957729226802912
travel,0.016295090073601904,track.record,0.40341134429701936
redempt,-0.08751344924683085,regulatori,-0.22659691516104685
posit.impact,0.03301353302173788,case,0.0278846643939684
charg.relat,-0.02315953867501009,becaus,-0.09157655663629327
tax.benefit,0.04662699189616347,_num_.becaus,0.04681657052426385
wisconsin,-0.05372631232367194,learn,0.019936677708098875
quarter.fiscal._num_,-0.08122002446121361,tax._num_,0.41493100208618516
decreas._num_._mln_,0.0321076787841728,_num_._num_.cash_flow,-0.22311387314712594
streamlin,0.05035458135545217,someth,0.16474544416880632
hard.work,-0.0,deck,-0.14744739556405295
also_neg,0.0341061646051805,may_neg,-0.3112507538191017
_num_._num_.given,-0.0,multipl,0.11685423577037649
dividend.share_repurchas,0.0,think.kind,-0.014924183689888893
cash_neg_flow_neg,-0.01989154763444109,character,0.21232985588047468
cut,0.08497284513368383,collect,-0.1003945617423809
superior,-0.04205230147825557,quarter.report,0.553101730228121
cost.sale,-0.018232271084732948,evolv,-0.306106868039726
grant,0.022397326439886477,experi,0.17242421661486293
_mln_.remain,0.13960562090254133,subject,-0.15382914415500687
market.growth,0.0067662210145952575,_num_._num_.effect,0.09273989073169443
commentari,-0.0476209713121025,monitor,0.26053739975816503
control,-0.03691491205456422,tech,-0.2929567098311937
absolut,0.04912041770173566,diversifi,0.05034803320030103
_num_._num_.befor,0.030675128755655267,predict,-0.2044624522984869
look_neg,-0.06597382118748157,forward.continu,0.45700886411813796
opportun_neg,0.02686508405880518,repurchas.share,-0.1483627810934681
fraction,-0.017179838185800687,strong.financi,0.0
sec.file,0.0911360077378746,_num_.th,-0.05834813650275108
consult,-0.034326664044931274,disclosur,0.5155270790540873
sequenti._num_,0.059424136327448494,driven.primarili,-0.2536744908542376
think.good,0.0,near._num_._num_,-0.2680851609267759
evid,-0.08298747797404975,strong.sale,0.0
central,0.03280165550345091,segment_neg,0.022772817530080012
format,-0.08698551650615016,door,-0.2668713696542934
doug,0.05214053722769357,partnership,0.1533838114065587
_mln_.cost,-0.0,invest.make,-0.04464275221545789
increas.rate,-0.0,_num_.pleas,-0.029203260520796148
inform,0.04940231377134285,share_neg,0.0
result.differ,-0.09011547491803025,ceo,-0.14628207780693486
financi.offic,0.0,report.oper,0.7610091881228772
risk_neg,-0.037383256213046126,revenu.declin,-0.1794982896469588
risk,0.0386435815118504,new.market,0.18244777797625408
identifi,-0.02104659701822315,cash.cash,-0.3128209586038151
presid.chief.financi,-0.09060729568040388,demonstr,-0.08097779227348573
year.capit,0.04858564013577358,strengthen.balanc_sheet,0.41630813485151996
varieti,-0.07443014804824959,downturn,-0.2617130557732823
game,0.03376365680103664,limit,0.24630557665467107
specialti,0.0218524602679098,fee,-0.12796090359089832
recent,0.0046923020168264055,lumpi,0.0
_num_.tax,-0.028768830005623684,fastest,-0.3783132594409011
develop,-0.028793728339209672,oil.price,-0.2266057377864428
combin._num_,0.0012433926739325181,year.ago._num_,-0.24696885907975932
supplier,-0.06807159352665852,expens,0.05888641016889985
sale.forc,-0.010587809547758295,charg,-0.030442925669264254
presenc,0.033255338667030315,situat,0.362932688300809
said._num_._num_,0.010514372969321206,catch,-0.1855030238635353
_num_._num_.posit,-0.005790912475123861,acquir,-0.21000996896730664
look.quarter,-0.0,_num_._num_.net,0.13282440584998642
presum,-0.026593972108882077,commentari,0.2603308746263459
certain_neg,0.055936353156008284,ramp,-0.17219789124789842
book,0.025080299759103874,price.pressur,-0.20132740477652988
creativ,-0.03690954945073776,expertis,0.0
return.sharehold,-0.07113726786393355,basket,0.15119639648758812
generat_neg,0.05498919417287072,bond,0.32446894668666754
yes.thank,-0.11002499051485588,_num_.dure,-0.4347412765142933
quarter.compar._num_,-0.023362593283867215,spent._num_._num_,0.0
underway,0.023747553325395108,relat.expens,-0.4055866243171411
_num_.quarter._num_,0.04339432946069091,depth,-0.16711927615431024
compar.quarter._num_,-0.06515186207509129,increas._num_._mln_,-0.1684110030246522
lot.time,-0.0,benefit._num_._num_,0.04230876784432827
_num_.compar.quarter,0.0,format,0.05371477233285216
period._num_._num_,-0.057609797473280655,excess,-0.1172638923899742
invest._num_,0.0030627422156857217,growth.capit,0.0
right.think,-0.0,coat,0.2719224458345573
strong.quarter,-0.04755142118132573,paint,-0.300433980792987
report.quarter,0.0,strong.oper,0.16241296902946628
credit_card,-0.06671790338013994,scienc,-0.3132241268253835
scale,0.05799722441213981,mode,0.3911337538575324
_num_._num_.non,0.0,_num_._num_.befor,-0.0870012302962189
invest.opportun,-0.019457117354969897,intent,0.1571149423631663
solid.perform,-0.07373441982256493,moment,-0.28693524405335263
deterior,0.04884386376078673,look.statement.mean,-0.0
treatment,0.046399339792695136,_neg.million_neg,0.2833128131722926
treat,-0.0419105969824015,year.total,-0.14244044001793296
extent,0.027085476165290594,scott,-0.07695536931809234
think.year,-0.008203818784749548,wisconsin,0.0
okay.great,0.0649796227983975,fuel,0.14683193750834939
due_neg,-0.019773437884927494,rout,-0.05492928958851447
dure_neg,0.07919763438848655,continu.benefit,-0.37876243479807165
sale._num_._num_,-0.03267434693805974,digit.growth,0.05926408776845639
sale.year,-0.04242782083225649,realli.focus,0.3944871679797693
chart._num_,0.05219601851650098,quarter.realli,-0.1255298791211102
rate.chang,-0.07381099997199723,deliv.anoth,-0.0
deleverag,-0.0018504785271694732,add._num_._num_,-0.0
assort,0.019284927001069985,year.yes,0.26534644557761233
market.condit,-0.02603977856039527,sale.declin._num_,0.36961243489719614
realli_neg,0.046245767765954654,_num_._num_.work,0.14709968539809612
busi._num_._num_,-0.022926095319440832,right_neg,-0.16616458803010736
boe.day,-0.02794737642476108,juli,0.1778500283756094
fourth,0.005426082926465285,sum,0.0483055750130753
eventu,0.0179492521553201,believ._num_,-0.06558952926752268
margin,-0.00976080318739224,opportunist,0.051333882419480295
dri,-0.033183133628728184,forese,-0.0
powder,0.025723090344038947,deepwat,0.0
flow,0.04730866664317959,feel.veri,-0.006471873774977358
product.portfolio,0.027284377094290675,competitor,0.2599730196269367
tax_neg,-0.09207402196362904,good.quarter,0.2825680104558292
_bln_._num_._bln_,0.027374035886066933,market._num_,-0.08458754713589876
allud,-0.0001853891090318138,domest,-0.1368955193971314
everi.quarter,-0.0,intern.busi,0.19965616573787545
tax.rate.approxim,-0.0,shown.slide,0.08623974166115676
came,0.043900133899485244,illinoi,0.18078428254177722
came._num_._num_,-0.04571259780296665,year.fiscal,-0.0
lot.thing,0.02816279042556325,_num_.prior,0.08123888125767317
bake,-0.02573320409658548,accrual,-0.163866629866187
year.end._num_,-0.0007592329722604262,applianc,0.10895085178786378
altern,0.06595294304739106,virtual,-0.2960378245132759
creat,-0.02111091427383945,basi_point.margin,0.18194875520049628
remark,0.01656195585201669,avail_neg,0.20449580195576125
follow.question,-0.0,better,-0.04761586032321371
_num_._num_.yes,0.080586490346052,month._num_._num_,-0.12749328518968558
transpar,-0.049577368426185174,product.market,0.0
balanc,0.027392289637839833,everi.year,0.13848979008539594
gear,-0.0,minor,-0.0
discontinu,-0.02968550303650882,help.offset,-0.2770453602343121
cash_flow.quarter,-0.036461777953861206,continu.oper,0.13791900716776478
busi.look,0.046140062523432446,includ_neg,-0.0
cancer,-0.06985184936655124,laid,0.1658831782647512
royalti,0.0,sharehold.dividend,-0.0
special,-0.0354687079877595,carri,-0.12396359393640254
_mln_.benefit,-0.0,reconcil,0.37533438509875433
_num_._num_.consist,0.0,continu.posit,0.3703710105675829
rate,-0.01973350474687865,year.veri,-0.16186094671373288
meter,0.013837868080423437,india,-0.10955416220881103
audit,0.04572173799229242,_num_._num_.level,-0.08797903076406843
dow,0.02206028492969368,think._num_._num_,0.15875073132604506
color,0.06271104623661541,_num_._num_.boe,-0.0
captur,-0.008210087092612688,year.averag,0.13344741047176967
dure.quarter,0.0429557844419129,doe,-0.06591255767153989
year.talk,0.0,grant,0.06304906394501444
station,0.043358246181112566,rank,0.4222749344787415
eastern,-0.02038516181384953,satisfact,-0.017792566145248684
rollout,-0.040808992115028496,achiev,0.08055449207421497
growth._num_,-0.00632208289584154,led,-0.10214974045749645
busi.perform,-0.07021709326353873,enjoy,0.2052559470762167
issu._num_,-0.07650970289632475,somewher._num_,-0.0
talk._num_,-0.018013732209380736,follow.question,-0.0
status,0.04114910131303391,seen,0.0698021079868543
loss._num_,0.06650415300112607,lowest,-0.4045130935903283
segment.result,0.10382036148507574,oe,-0.07017858751316056
provid.oper,0.0,campaign,-0.1501049491958938
suffici,0.0011324632149725157,rang_neg,-0.22912702778384106
discretionari,-0.0740036648080724,fulli,0.09393391475555297
mid.teen,-0.033087749364511185,currenc.translat,0.01596847627141927
ourselv,0.06717251381777087,driven.continu,-0.13165527452437117
brought,-0.01794443591179243,revers,-0.0
product.rate,0.07235996698037239,polici,0.15587105770555415
deliveri,-0.014308026367562903,sequenti,0.07008396586584033
place,0.044324408742211246,convers.rate,-0.23646602611226966
current_neg,-0.01284888293331023,higher,0.011058639515515794
person,-0.05491711862412143,optim,-0.13859765973480637
senior,0.04935842442876951,_num_._num_.financi,-0.2821502369444114
debt.total,-0.0,gari,0.17806430754879535
capit.deploy,-0.07144189384042564,attract,-0.13946342535458695
chief.oper.offic,0.13406809053913596,reduc,0.13486833009970117
_num_._num_.end,0.14652557583189865,qualifi,-0.36019132864766945
driven.continu,0.06882660628166713,mortgag,0.10583236801465233
weight.averag,-0.0679314381601809,primari.driver,-0.23107736819128152
_num_.gaap,0.05342196181940887,oper.quarter,-0.20618635490210185
_num_._mln_.debt,0.06502352370974734,look.year,-0.041424671672613565
announc,-0.013603439953603122,momentum,0.03498049726881509
look.forward,0.014347585028635226,good.start,-0.17606770929676888
environ_neg,0.0441432803721408,increas.net,0.13349557752388302
econom_neg,-0.02831044070910949,afternoon.everyon,-0.22549816104216713
bigger,-0.024279947597325893,compar.second,-0.2843553939079479
receipt,0.0,involv,-0.08062092111626423
approxim._bln_,-0.0933610975652528,stock,0.047817572660587886
moment,0.05582687278432569,st,-0.19419847556617084
right_neg,0.037423428108768766,rate.think,0.07349422032274464
custom_neg,-0.03774843276942268,fashion,0.11165845972239047
_num_._num_.custom,0.06203289561137085,sizabl,-0.06336664716120248
ad._num_,-0.044640151063665236,scenario,-0.1473144612254386
_mln_.reduct,-0.0,emphasi,0.2763285439455743
_num_._num_.said,-0.0,fact_neg,0.5829795788087758
guid,0.049139780588581525,push,-0.18379641440046918
margin.quarter._num_,-0.16029041989411355,_mln_.sale,-0.11305812276620872
believ,0.0314564106504495,compar.period,0.3491700825707009
free.cash_flow.generat,-0.15180276846570853,diesel,-0.0
term_neg,-0.01931477667800296,ge,0.0
debt_neg,0.07289492474143906,reflect.lower,0.16919830461447963
year.versus,0.0,lower.margin,-0.27603446550125055
korea,-0.07282834152385688,cost.quarter,-0.42574551855870973
china,0.005414507899182346,grow.busi,0.08075723997967602
given,-0.012916459457771761,went,0.14992793243362837
ag,-0.0873832480756318,mean_neg,-0.0
object,0.049301748222464366,past.year,-0.3389967112225245
summar,-0.05488088214746623,onli_neg,0.1723277877590556
basi_point.margin,-0.025666066304275054,also_neg,-0.3142646717008074
continu.work,-0.04364886460666239,capit_neg,0.13744097589387072
_num_.complet,0.028325678204752434,guidanc.assum,-0.2724463829621392
soft,0.0572275966818789,summer,-0.10726928394311983
compound,0.03499502411696088,acquisit,0.0005533931839897555
expect.generat,-0.0,growth.driven,-0.31432356753860596
free.cash_flow,0.020852286492612154,class,0.11082312718545156
recur,-0.0011621585680494275,cycl,-0.12857783784318955
inventori,-0.00011695922187635782,demand,0.0
tight,0.0,market.demand,-0.2631116594135522
anoth.year,-0.01564144035216821,presenc,-0.07295529360784177
benefit._num_._num_,0.01787588160894912,sourc,0.17073689117539964
middl.east,-0.09968837851323246,essenti,-0.06791477546411466
basi._num_,-0.04570722268980345,question_neg,0.3394989777856815
_num_.constant,0.01867733425631133,valu.ad,-0.10352490330607958
whatev,0.058815536069682255,pay.dividend,-0.05215092529710076
trail,0.06188002513229124,owner,-0.248778935858805
profit.margin,-0.0006053291167249874,stand,0.06944700099102866
util,-0.009053856622354969,end.day,-0.04093008883579639
_num_.achiev,0.06488204245044152,subsequ,-0.0
oil.price,0.0033187239622553414,design,0.15426880373475524
churn,-0.02072240826497392,latest,-0.431128370105147
slight.lower,-0.07320207247137181,total.capit,-0.5420841708015367
lower,0.007560538667622215,annual.report,0.04039590848458858
extra,-0.056730331823458074,pretax,-0.23471193177689675
_num_.basi_point.increas,0.0340716826688145,readi,-0.2626972734302723
execut.plan,-0.009012943450273776,margin.year,-0.022797166638268713
dividend.growth,-0.0,profit,0.046371683343205426
guidanc.rang._num_,-0.03885183973876553,factor.includ,-0.12302349855957079
opex,-0.05812511788348272,east,0.15977207981368605
veri.close,0.03429041599427235,middl.east,-0.040992984970207855
good.start,-0.018510878724327186,forward.basi,-0.11553974036634625
slight._num_._num_,0.02727049898827368,_num_._num_.gaap,0.0
somewhat,-0.04837112816818632,earn.share._num_,-0.38386723829177527
result.continu,0.0,exclus,-0.14810358959380576
fuel,-0.01633978690065409,growth._num_,0.012039260954281483
true,0.007727816030080611,grow.faster,-0.058001895532526625
headcount,0.0069366830000450064,robert,0.03333542088177106
margin.improv._num_,-0.017119258137503587,spectrum,-0.19314488762953996
_num_.debt,-0.07958011424064707,_mln_.includ,0.13836416192801804
rest.year,0.0,cash.dividend,-0.35707332978413886
overal_neg,-0.0016824952560615793,includ.approxim._num_,-0.0
margin.declin,0.05105461615841515,quarter.improv,-0.0
point.year,-0.0320059726466899,quarter.oper,0.07413068028592261
valuat.allow,-0.0,year.driven,0.38213396652471493
consequ,0.0,awar,0.0034412080799804063
anyth.els,-0.0,servic.busi,-0.05544829817013633
onli.thing,0.0,backlog._num_,0.06647529842659546
year.want,-0.0,cost.good,-0.0
result.expect,-0.022104883541592592,near_neg,-0.3394450251969493
posit,0.014578799031661496,balanc_sheet.cash_flow,0.0
april,-0.03536151146688371,_num_.share.compar,-0.4478728024613779
valu._num_,-0.0,paper,0.080786618760558
globe,-0.035442594721285095,display,-0.32598292113897914
manner,-0.03809227123580246,past,0.07564699023832683
balanc._num_,0.0,serv,-0.15436570522185716
profit.quarter,-0.0,around_neg,-0.0
constraint,-0.03348878177761149,current_neg,0.29453871624301575
busi.quarter,-0.0435810918698807,interest_neg,-0.0183718365311016
final,0.03576100918849915,union,0.5427974434902267
rate.expect,-0.0407721849270541,go_neg.forward_neg,0.1815236576046203
evalu,-0.028405149722043374,realli._num_,-0.02334975175141073
desir,0.012715933310726785,autom,0.06464227642156116
provid.updat,0.0,exceed.expect,-0.31939206630945804
_num_._num_.kind,-0.006418928483254008,seller,-0.08585219619334233
slow,0.03920120443308679,ourselv,0.21240082498982654
quarter.report,-0.0,revenu.earn,0.0
previous.quarter,0.0,indic,-0.06603029478359868
_num_.week,0.0,veri.excit,-0.0
past.year,-0.005444277433433153,veri.focus,-0.0022033207302128836
mayb_neg,0.044906274009873556,year._num_._mln_,0.3492030960799544
way.look,-0.0,account_neg,-0.2989111523124881
correspond,0.009750040640546262,expens._num_._mln_,-0.07983492205317044
impact.foreign,0.0,forecast._num_._num_,-0.4341402541386642
increas.product,0.09294188657905562,jim,0.09084139909183027
break,-0.0,adjac,-0.03221286507514441
_mln_.decreas,-0.0,fundament,0.05468216586480867
reconcili,-0.11381209497962731,context,-0.0
financi.measur,0.056284327714704825,everi.quarter,0.3067602694551891
_num_._num_.share,0.02843411880342484,andi,0.030636809744719277
accept,-0.02081976185973712,term.contract,-0.16881386275146046
end.septemb,-0.0,proven,0.20483510536819768
manag.team,0.022271280343163807,grade,-0.2811971340603432
tier,0.0476030391770883,stay,0.02212362605314813
potenti,-0.02769053354241118,figur,-0.0
guidanc_neg,0.00716264170801352,share_repurchas.program,-0.0
chang_neg,-0.022503081673590594,roic,-0.16055392338471877
start._num_,0.02599859345467799,brad,-0.3473307617323329
_num_._num_.start,-0.0,depart,-0.08588644984297947
incom._num_._num_,0.04975477849711878,insid,0.013141102326896373
_num_.versus.prior,-0.09287297296500249,let.talk,-0.430716546119122
storm,0.02049045389053083,sever.quarter,-0.12571453265432694
presid.chief.execut,-0.056409915666410695,primarili.relat,0.033640846620257424
way_neg,0.03749524195707595,run._num_,0.0
conjunct,-0.0,told,-0.18257762614374684
increas._mln_,0.04138918014575999,calcul,0.13161678556528836
improv.perform,0.018428452305246746,treat,-0.20491927944550942
swing,-0.03488420071204282,hospit,0.03131790931573492
_mln_._num_._mln_,-0.0,wage,-0.12108676650021562
minim,0.0,page._num_._num_,-0.0
critic,-0.04213754467610088,repurchas._num_,-0.11814828957094259
revenu.quarter._num_,0.0,gaap.result,0.0
oblig_neg,-0.0031917544181950534,monet,-0.09738442293083194
event_neg,0.0,earn.confer,-0.00037571732830990966
covid._num_,-0.0,presid,0.2638907312699121
issuanc,-0.06645629198806682,befor.start,-0.05701049918365531
new.project,0.0,year.addit,-0.0439148714042166
hill,0.014305707930812346,oper.effici,0.044972759494734324
_num_.year.ago,-0.07035126575505168,financi.strength,-0.0
oper._num_,0.048801445991831297,combin,0.12081173289377363
cash_flow.oper,-0.02468658311905314,oper.cash_flow,-0.16081306158561456
screen,-0.0,want_neg,0.19463338556664783
digit.rang,0.05996808866237298,got_neg,-0.0
complex,0.07665848296278459,match,0.2558615865607644
fulli,-0.006883294179894168,pre,-0.1429574091509102
focus._num_,0.04323801559248357,coupl.quarter,0.07082622327283405
sale.declin,-0.01085658354764079,updat_neg,-0.6274081360869216
scott,-0.011747113725817385,afternoon,0.0
recal,0.018931312175036772,remain.track,-0.0
atlant,-0.0,transmiss,0.17211913978325474
_num_.ebitda,0.0734077755341599,interim,-0.1016096414803863
_num_._bln_.quarter,-0.05260127358048633,anoth.quarter,-0.14133159871237544
net_neg,-0.0077780699692006905,preliminari,-0.26432084169215875
market.like,-0.03405120245944279,product.develop,0.11594974598930786
surpris_neg,0.0,year.let,-0.2669284426297128
releas,-0.019722459063343047,year.want,0.0
marcellus,0.056613162611572794,risk.uncertainti.caus,0.0
program_neg,0.0,employe,-0.10111994201492236
low.doubl.digit,0.03392561349518589,_bln_._num_._bln_,0.14617260188754852
report.basi,-0.09355143388314055,disclos,-0.38783185657876285
sale.grew,0.002012148791822363,expens.increas,0.0
reflect._num_._num_,-0.0,product.rate,-0.09675924614475946
estim._num_,0.09089015753169143,_num_._bln_.free,-0.0
segment._num_._num_,-0.0,sale.increas._num_,-0.41976549599472024
senior.note,0.0,categori,0.0882707571852567
project_neg,-0.0,bring.total,0.15754522787611244
offset.higher,0.001702431859364206,_num_.primarili,-0.35402505249202376
feel.pretti,0.010364096217994535,_num_.consolid,0.13309708599094425
preserv,0.04320754975981123,veri.veri,0.08737636375241707
retain,-0.023710588143818684,return.capit,-0.36764178159343314
novemb._num_._num_,0.0,quarter.veri,-0.34843714477752163
novemb,-0.003489367951622446,lot.thing,0.0823660097167321
geographi,-0.005347143581509544,job,-0.17148491144287856
_num_.factor,0.03755182586691754,bit.higher,0.14660378280783004
ton,-0.0,fuel.price,0.13785527349913518
reduc.cost,0.08523236297733587,today.discuss,-0.7798943390967629
morn.everyon,-0.05672189538964249,surfac,0.0
continu.expect,0.021483824077862593,cost.product,-0.23665464486429913
_num_.adjust.earn,-0.02837556424223377,result,0.02654517466959932
expens._num_._num_,0.005075226826008702,sinc._num_._num_,-0.052543287750856454
quarter.gross,-0.0,use.cash,-0.2563189528069798
busi.unit,-0.0029774413981067754,pacif,-0.2685038111336239
pay.dividend,0.0,net.interest_expens,0.2709711706354106
chief.financi.offic,0.22816390691019725,upward,-0.04815027666578007
begin._num_._num_,-0.03354751932080248,kind.look,0.20917693264407614
driver,0.008911115495053256,_num_.state,0.33563663644159
offset.declin,-0.0241999057612247,payout.ratio,-0.2169349985611673
emea,0.0573662532535937,line.growth,-0.11551981146856981
around_neg,-0.0,growth_neg,0.0
mode,0.0,true,-0.06979572870388134
lead,-0.024448122860453145,got.lot,-0.07770322840958602
cell,0.068467829689558,import,0.15956357935384766
studi,-0.025940713277956932,wrong,0.06579668707010447
account,0.01266965320712139,driver,-0.16331636959231072
small,-0.01811704895098263,sale.growth,0.0
best,0.02859708803202083,quarter.averag,-0.0
review.quarter,-0.0,barrel.day,-0.09422595294359883
unit._num_._num_,-0.0,leverag_neg,-0.12667526873805043
briefli,0.0,benefit.lower,-0.31854755871326723
home,-0.022874313794843712,volum.increas,0.016946979021401676
outperform,0.011341384123158495,ampl,0.4030567126631395
communiti.count,0.02416864021909225,_num_.mayb,0.2748615925599139
gone,-0.02914512311458083,tabl,0.0
side_neg,0.006958176299822416,materi,-0.13494715508945976
kind_neg,-0.0,quick.question,0.49631346279484206
issu_neg,0.030439203942531197,materi.cost,0.2626458286336624
yes.mean,0.030778808686083698,equal,-0.16129655411341937
interest_neg,-0.00018622427599689266,year.earn,0.11597317192751921
reposit,-0.019403180899409858,let.turn,0.09916174790354078
_mln_.end,0.11940171775955286,_num_.review,-0.0
good.growth,0.02462008988483914,adjust_neg,-0.07806285223877286
mix,-0.013447905393004736,largest,0.0
_num_._num_.busi,0.03889756257042747,oper.incom,-0.032393147612412826
_num_.year.end,-0.1088884546463501,share.guidanc,-0.0
western,0.01635974974613664,baselin,-0.0
pretti.signific,-0.007535806419173686,_num_.repres,-0.0
fastest,-0.01809095055620037,tri_neg,0.18651519612678802
benefit.year,0.0,think.talk,-0.0
aftermarket,0.0,provid_neg,0.26217817152996015
particip,-0.020973774033712488,quarter.total,-0.0
trend,0.027705331614036443,includ.forward.look,0.0
quarter.veri,-0.06036312005590519,remaind,0.08863914446058797
commod,0.03289660123633777,accord,-0.2188150433011004
flexibl,-0.0026419297863955688,busi.veri,-0.0
slide,0.0025536871038881587,pretti,0.040815173809060926
rail,-0.024792439842409093,thing,-0.05537646713135913
impact._num_,-0.05000570817489501,thing.like,0.0815314921507005
ship,0.04607902853694916,base._num_,0.0
compar._num_._mln_,0.10010867617334528,curv,-0.15284344800016847
_mln_._num_._num_,-0.015788708015167928,net.cash,0.03883061535165608
compress,0.026126345928543907,period.year,-0.18961799833484777
bit.higher,-0.0,calendar,-0.009171842005641336
feel.good,-0.016054157244762026,anyth_neg,0.07461331163798847
tabl,0.0,realli_neg,0.0
feet.day,-0.006763617716358323,contractor,0.3756797627147993
play,0.005625038409526108,lay,0.05760617659767522
near_neg,-0.0,older,0.2921682768347837
segment_neg,0.0036960064513038397,hous.market,-0.4079836997246251
skill,0.0,turn.oper,0.0
practic,-0.017002397111447173,happen_neg,0.0
amend,0.08766681913968279,asset_neg,-0.1240123601472434
match,-0.015522164683688009,neutral,0.006010156588619297
month.ago,0.030717046483350174,currenc.neutral,-0.2568966973941977
say,-0.010444531414686962,point._num_,-0.15552891826411713
great.question,0.0,trajectori,0.2374174913001754
jet,0.011475764084062073,social,0.27152357874538896
custom.sharehold,-0.0,new.store,-0.11515802222310761
quarter.deliv,-0.04083351762368286,_num_._num_.anticip,0.0
growth.come,-0.0,actual_neg,-0.0039457292003460594
return.invest,-0.015222686507807625,dealer,-0.22153176430154414
_num_._num_.return,-0.0,year.mean,0.0
growth.initi,0.011326920205574536,aircraft,-0.029772043013849343
friend,-0.0,_num_._mln_.year,-0.06250487300047285
backlog._num_,-0.010032687574246914,ep.rang,-0.0
share.quarter._num_,-0.056796074953659195,major,0.09659177842213237
result.strong,-0.0,project,-0.044103004372299436
_num_.rang._num_,0.020850107993847945,growth.project,0.0
bid,0.08331141603295857,addit_neg,0.05468203073911739
free_neg,0.0,complet_neg,-0.0
comment_neg,-0.0,trend.continu,-0.0
return.capit,-0.011578066735462035,final,0.05867326086229332
leverag_ratio,0.10295866662727245,resili,-0.17207883074327548
spin,0.006074862004764929,peer,0.019082186438332212
revenu._num_._bln_,0.014858438246122714,alreadi,-0.021683837957878795
busi.remain,-0.0,_mln_.benefit,0.09185482921585716
pump,-0.04186847485279013,horizon,-0.0
year.approxim._num_,0.0,low.doubl,0.0
offset._num_,-0.030305951648603467,thank.john,-0.13674224115565656
guess,0.03631101900223772,year.effect,0.0
mean.look,-0.0020892637252674876,short,-0.23141021026875283
clarif,-0.040534909470164,thank,0.017480698316332463
year.date._num_,0.0,mid,-0.11759901932995134
_num_._num_.second,-0.027185948545821778,_num_._num_.report,-0.02304416578562513
lead.time,0.04001558200683021,continu._num_,0.10351081999449442
buy.stock,-0.008642492900784943,core,-0.09111000289820873
low.rate,0.0,film,0.2705176820681027
facil._num_,-0.0,occup,0.24001540844822902
look.opportun,0.00177491482331293,_num_._mln_.share_repurchas,0.17414518786346025
late,-0.03021533040270996,actual._num_,0.0
exclud._num_,0.011865883835905856,rate_agenc,-0.31507094429716176
impli,-0.043317406880903346,got,0.07334928569245874
condens,0.0,use_neg,-0.18207059204105583
quarter.addit,-0.04134654021759233,mayb.littl.bit,-0.0
respons,0.0003511881458737459,elev,0.0
mayb._num_,0.0040057339897497475,progress.make,0.23706696935060761
work._num_,-0.03787177023351628,past._num_.year,-0.06163733431978101
compani.continu,0.0,consid,0.14417857901091852
share._num_._num_,-0.05014317293445525,hardwar,-0.21180111077704264
_num_.compar._num_,0.024663376175164488,terrif,-0.131728905712943
dd,-0.041159118293566,_num_.say,-0.0
quarter.earn,0.021000646051903625,royalti,-0.0
depart,-0.05522394048937866,veri.low,0.11975756115151226
spring,0.0,unsecur,-0.06782617984104432
current,0.006602020385933448,auto,0.1943177658177567
contract._num_,0.03455145317176224,self,-0.023286558124404316
actual._num_,0.027079476340457664,busi.servic,-0.0
strong.posit,-0.0,higher.tax,0.0
approxim._num_._bln_,0.0,defin,0.0309346777697366
year.remain,-0.0,kroger,-0.0
factor.caus.actual,-0.0,surpris_neg,0.029287463222763186
intellig,-0.0,rule,-0.19505296280889917
health.care,-0.034105041170306924,cost.capit,0.0
today,0.018494882844068555,synergi,-0.13165951077515922
allow,-0.02782774182644849,internet,0.14727122748158
non.gaap.ep,-0.0,kevin,-0.06137148553530642
execut.strategi,0.0,drive.improv,0.3429862324948004
_num_.major,0.0,generat.cash,-0.10541995594204186
Healthcare,-0.0,Healthcare,-0.0
Basic Materials,0.36236391366210136,Basic Materials,-0.531858406392988
Utilities,-0.0,Utilities,-0.0
Consumer Services,0.15488698512249424,Consumer Services,1.2308082869631882
Technology,-0.0,Technology,-0.0
Energy,0.0,Energy,0.0
Consumer Goods,-0.0,Consumer Goods,0.0
Industrials,-0.23406069546650637,Industrials,0.2412519085642514
Telecommunications Services,0.0,Telecommunications Services,0.142041183173266
Others,0.0,Others,-1.5353003951153115


==> support/FreqFactorCorr.csv <==
,pvlgd,residual_rating,CDS_Ret_26,CDS_Ret_1,pvlgd_RV,illiquidity,compositedepth5y,Eq_REQ26,Eq_REQ1,Fdm_Size,Fdm_Profit,Fdm_EarningYield,Fdm_BMRatio,avrating_num
pvlgd,1,0.41,0.26,0.11,0.08,0.01,-0.02,-0.14,-0.01,-0.39,-0.06,-0.03,0.27,0.31
residual_rating,0.41,1,0.17,0.00,0.01,0.00,0.01,-0.07,0.01,-0.10,0.02,0.02,0.07,-0.01
CDS_Ret_26,0.26,0.17,1,-0.08,-0.01,-0.01,-0.02,-0.39,0.05,-0.04,0.04,0.04,0.09,0.01
CDS_Ret_1,0.11,0.00,-0.08,1,-0.06,0.07,-0.02,0.03,-0.02,-0.01,0.03,0.05,0.04,-0.06
pvlgd_RV,0.08,0.01,-0.01,-0.06,1,0.02,-0.01,0.01,0.00,-0.15,-0.01,-0.02,0.08,0.02
illiquidity,0.01,0.00,-0.01,0.07,0.02,1,0.06,0.00,-0.02,-0.01,-0.02,0.00,-0.01,0.01
compositedepth5y,-0.02,0.01,-0.02,-0.02,-0.01,0.06,1,0.01,0.00,-0.01,-0.02,-0.04,0.00,0.02
Eq_REQ26,-0.14,-0.07,-0.39,0.03,0.01,0.00,0.01,1,-0.12,0.17,0.00,-0.02,-0.22,-0.02
Eq_REQ1,-0.01,0.01,0.05,-0.02,0.00,-0.02,0.00,-0.12,1,0.04,-0.04,-0.07,-0.08,0.02
Fdm_Size,-0.39,-0.10,-0.04,-0.01,-0.15,-0.01,-0.01,0.17,0.04,1,0.11,-0.03,-0.64,-0.22
Fdm_Profit,-0.06,0.02,0.04,0.03,-0.01,-0.02,-0.02,0.00,-0.04,0.11,1,0.57,-0.13,-0.12
Fdm_EarningYield,-0.03,0.02,0.04,0.05,-0.02,0.00,-0.04,-0.02,-0.07,-0.03,0.57,1,0.14,-0.16
Fdm_BMRatio,0.27,0.07,0.09,0.04,0.08,-0.01,0.00,-0.22,-0.08,-0.64,-0.13,0.14,1,0.00
avrating_num,0.31,-0.01,0.01,-0.06,0.02,0.01,0.02,-0.02,0.02,-0.22,-0.12,-0.16,0.00,1

==> tables/raw/FreqFactorCorr.csv <==
,CDS_Ret_26,CDS_Ret_1,pvlgd_RV,illiquidity,compositedepth5y,Eq_REQ26,Eq_REQ1,Fdm_Size,Fdm_Profit,Fdm_EarningYield,Fdm_BMRatio,avrating_num
CDS_Ret_26,1,-0.08,-0.01,-0.01,-0.02,-0.39,0.05,-0.04,0.04,0.04,0.09,0.01
CDS_Ret_1,-0.08,1,-0.06,0.07,-0.02,0.03,-0.02,-0.01,0.03,0.05,0.04,-0.06
pvlgd_RV,-0.01,-0.06,1,0.02,-0.01,0.01,0.00,-0.15,-0.01,-0.02,0.08,0.02
illiquidity,-0.01,0.07,0.02,1,0.06,0.00,-0.02,-0.01,-0.02,0.00,-0.01,0.01
compositedepth5y,-0.02,-0.02,-0.01,0.06,1,0.01,0.00,-0.01,-0.02,-0.04,0.00,0.02
Eq_REQ26,-0.39,0.03,0.01,0.00,0.01,1,-0.12,0.17,0.00,-0.02,-0.22,-0.02
Eq_REQ1,0.05,-0.02,0.00,-0.02,0.00,-0.12,1,0.04,-0.04,-0.07,-0.08,0.02
Fdm_Size,-0.04,-0.01,-0.15,-0.01,-0.01,0.17,0.04,1,0.11,-0.03,-0.64,-0.22
Fdm_Profit,0.04,0.03,-0.01,-0.02,-0.02,0.00,-0.04,0.11,1,0.57,-0.13,-0.12
Fdm_EarningYield,0.04,0.05,-0.02,0.00,-0.04,-0.02,-0.07,-0.03,0.57,1,0.14,-0.16
Fdm_BMRatio,0.09,0.04,0.08,-0.01,0.00,-0.22,-0.08,-0.64,-0.13,0.14,1,0.00
avrating_num,0.01,-0.06,0.02,0.01,0.02,-0.02,0.02,-0.22,-0.12,-0.16,0.00,1
